The Intrinsic Memorability of Everyday Sounds

Our aural experience plays an integral role in the perception and memory of the events in our lives. Some of the sounds we encounter throughout the day stay lodged in our minds more easily than others; these, in turn, may serve as powerful triggers of our memories. In this paper, we measure the memorability of everyday sounds across 20,000 crowd-sourced aural memory games, and assess the degree to which a sound's memorability is constant across subjects. We then use this data to analyze the relationship between memorability and acoustic features like harmonicity, spectral skew, and models of cognitive salience; we also assess the relationship between memorability and high-level features with a dependence on the sound source itself, such as its familiarity, valence, arousal, source type, causal certainty, and verbalizability. We find that (1) our crowd-sourced measures of memorability and confusability are reliable and robust across participants; (2) that the authors' measure of collective causal uncertainty detailed in our previous work, coupled with measures of visualizability and valence, are the strongest individual predictors of memorability; (3) that acoustic and salience features play a heightened role in determining "confusability" (the false positive selection rate associated with a sound) relative to memorability, and that (4), within the framework of our assessment, memorability is an intrinsic property of the sounds from the dataset, shown to be independent of surrounding context. We suggest that modeling these cognitive processes opens the door for human-inspired compression of sound environments, automatic curation of large-scale environmental recording datasets, and real-time modification of aural events to alter their likelihood of memorability.

==> readme.txt <==
Journal of the Audio Engineering Society
------------------------------------------

The following files are available in aes2e.zip archive:

aes2e.cls	           - This is the LaTeX2e class file for aes2e template
aes2e-guide.pdf    - This is PDF of Author Guide for aes2e template
aes2e-sample.pdf  - This is PDF file of sample LaTeX document for aes2e template
aes2e-sample.tex   - LaTeX document of sample
aes2e-mouse.eps   - Graphics file used in sample
aes2e.bib	  - bibTex library used in the sample
aes2e.bst         - bibTex style file used in the sample
cuted.sty                - This is the LaTeX2e style file for aes2e template


Happy TeXing!!!

Aptara
